SxSSD: A Secure and Extensible Software-defined Solid State Drive

Solid-state drives (SSDs) are built on NAND flash memory and expose it to the operating system through a block-based storage interface. As NAND flash has special read/write constraints due to its hardware nature, a translation between OS-level I/Os and raw flash memory I/Os is needed. This results in a flash translation layer (FTL) that creates a ``trusted computing base'' due to its physical isolation from the OS. Building on this trusted computing base, some security designs (e.g., data recovery from malware attacks) can ensure strong data security properties even if the OS is compromised. However, they mostly require modifying the FTL's firmware code, which is hard in practice because the traditional block-based FTL does not provide an interface to modify its internal functions. New flash storage interface designs, such as open-channel SSDs or zoned namespaces, have moved key FTL functions into the OS. These interfaces ease modification of FTL functions, at the cost of blurring the trusted boundary, as the FTL is no longer isolated from the OS. In this work, we have introduced SxSSD, a secure yet extensible software-defined SSD design. By decoupling internal policy definitions from primitive FTL mechanisms, we allow trusted applications to dynamically and securely define FTL policies and the exposed storage interface (achieving increased flexibility compared to open-channel and zoned namespaces SSDs). Most significantly, SxSSD retains the isolation of traditional FTL execution (achieving security similar to traditional block-based SSDs). We have identified and addressed key security challenges introduced under a compromised OS. In addition, we have implemented a prototype of SxSSD and evaluated its overhead with different FTL policies and storage interfaces. Experimental evaluation demonstrates that the overhead incurred by SxSSD is small compared to native FTL implementations.

==> results/meta_interface_results/meta_timing.csv <==
ts_ns,command,detail,report_type,mode,policy_size_bytes,policy_size_pages,elapsed_ns
17195706178923,session,submit,,normal,0,0,12474165
17195717370938,session,fetch,,normal,0,0,7714
17228567383908,session,submit,,normal,0,0,3824925
17228570893162,session,fetch,,normal,0,0,7683
17228572187392,install,submit,,normal,22880,6,1092475
17228590770348,activate,submit,,normal,22880,6,128944725
17228706957319,attest,submit,security,normal,0,0,692671
17228708657950,attest,fetch,security,normal,0,0,29413
17228711641640,attest,submit,consistency,normal,22880,6,383237
17228712104655,attest,fetch,consistency,normal,22880,6,3595
17228714231731,deactivate,submit,,normal,22880,6,856073
17228716949088,update,submit,,normal,22880,6,2346255
17228738223403,activate,submit,,normal,22880,6,141818203
17228865570421,deactivate,submit,,normal,22880,6,1800481
17228870015831,remove,submit,,normal,22880,6,883568
17228878161946,session,submit,,normal,0,0,3228794
17228881138458,session,fetch,,normal,0,0,5374
17228882444238,install,submit,,normal,22880,6,854419
17228898434783,activate,submit,,normal,22880,6,111483847
17228999367926,attest,submit,consistency,normal,22880,6,1080198
17229001151610,attest,fetch,consistency,normal,22880,6,26839
17229004881370,attest,submit,security,normal,0,0,201731
17229005286795,attest,fetch,security,normal,0,0,7410
17229006604254,deactivate,submit,,normal,22880,6,686641
17229008393162,update,submit,,normal,22880,6,1394686
17229025072036,activate,submit,,normal,22880,6,111366418
17229123993573,deactivate,submit,,normal,22880,6,653780
17229126380523,remove,submit,,normal,22880,6,662508
17229133721694,session,submit,,normal,0,0,1774640
17229135390623,session,fetch,,normal,0,0,4165
17229136323185,install,submit,,normal,22880,6,1026082
17229154455529,activate,submit,,normal,22880,6,125237346
17229265489369,attest,submit,security,normal,0,0,227338
17229267856859,attest,fetch,security,normal,0,0,4383
17229269580530,attest,submit,consistency,normal,22880,6,288623
17229270033528,attest,fetch,consistency,normal,22880,6,3354
17229278529052,deactivate,submit,,normal,22880,6,1264902
17229281227870,update,submit,,normal,22880,6,1350148
17229298780169,activate,submit,,normal,22880,6,111469425
17229400229170,deactivate,submit,,normal,22880,6,2026876
17229404020557,remove,submit,,normal,22880,6,708770
17229411232673,session,submit,,normal,0,0,3518002
17229414467397,session,fetch,,normal,0,0,6684
17229415696393,install,submit,,normal,22880,6,880885
17229435493007,activate,submit,,normal,22880,6,141018696
17229562371772,attest,submit,consistency,normal,22880,6,1084098
17229564285576,attest,fetch,consistency,normal,22880,6,31449
17229568499109,attest,submit,security,normal,0,0,385795
17229569220745,attest,fetch,security,normal,0,0,15069
17229572212106,deactivate,submit,,normal,22880,6,2134173
17229575209964,update,submit,,normal,22880,6,1448803
17229595281369,activate,submit,,normal,22880,6,140446846
17229720487712,deactivate,submit,,normal,22880,6,1602993
17229725294952,remove,submit,,normal,22880,6,1032626
17229731766487,session,submit,,normal,0,0,1727021
17229733377340,session,fetch,,normal,0,0,4680
17229734606584,install,submit,,normal,22880,6,1021519
17229754614383,activate,submit,,normal,22880,6,140842665
17229881071448,attest,submit,security,normal,0,0,859294
17229883218126,attest,fetch,security,normal,0,0,37884
17229886090212,attest,submit,consistency,normal,22880,6,236698
17229886417165,attest,fetch,consistency,normal,22880,6,2940
17229889067195,deactivate,submit,,normal,22880,6,1208103
17229892315253,update,submit,,normal,22880,6,2008812
17229910630899,activate,submit,,normal,22880,6,115154863
17230015116495,deactivate,submit,,normal,22880,6,1963837
17230019280408,remove,submit,,normal,22880,6,634498
17230025463512,session,submit,,normal,0,0,1670182
17230027034822,session,fetch,,normal,0,0,4173
17230028167974,install,submit,,normal,22880,6,903372
17230047999112,activate,submit,,normal,22880,6,143166465
17230174125314,attest,submit,consistency,normal,22880,6,393393
17230177085328,attest,fetch,consistency,normal,22880,6,11661
17230180255561,attest,submit,security,normal,0,0,197168
17230180671569,attest,fetch,security,normal,0,0,5655
17230182009341,deactivate,submit,,normal,22880,6,678763
17230183641464,update,submit,,normal,22880,6,1494175
17230203800257,activate,submit,,normal,22880,6,140887882
17230330459435,deactivate,submit,,normal,22880,6,1820356
17230335018108,remove,submit,,normal,22880,6,919019
17230387077099,session,submit,,normal,0,0,6274710
17230392942501,session,fetch,,normal,0,0,5389
17230394346529,install,submit,,normal,22880,6,982558
17230410554031,activate,submit,,normal,22880,6,112908822
17230512516440,attest,submit,security,normal,0,0,710455
17230514173045,attest,fetch,security,normal,0,0,41480
17230516937415,attest,submit,consistency,normal,22880,6,206645
17230517235982,attest,fetch,consistency,normal,22880,6,3564
17230519929673,deactivate,submit,,normal,22880,6,1144774
17230522058931,update,submit,,normal,22880,6,1335258
17230541869944,activate,submit,,normal,22880,6,140340244
17230667676653,deactivate,submit,,normal,22880,6,3053466
17230673037895,remove,submit,,normal,22880,6,747224
17230678929857,session,submit,,normal,0,0,1689261
17230680499593,session,fetch,,normal,0,0,4360
17230681481329,install,submit,,normal,22880,6,895463
17230698093686,activate,submit,,normal,22880,6,115533795
17230802545277,attest,submit,consistency,normal,22880,6,1068342
17230804516324,attest,fetch,consistency,normal,22880,6,23290
17230806409941,attest,submit,security,normal,0,0,124932
17230806670070,attest,fetch,security,normal,0,0,7831
17230807673010,deactivate,submit,,normal,22880,6,623204
17230809079901,update,submit,,normal,22880,6,1306718
17230829121747,activate,submit,,normal,22880,6,141034693
17230955245765,deactivate,submit,,normal,22880,6,1722294
17230958559043,remove,submit,,normal,22880,6,734689
17230963973137,session,submit,,normal,0,0,1732738
17230965585990,session,fetch,,normal,0,0,4422
17230966681743,install,submit,,normal,22880,6,985912
17230986454985,activate,submit,,normal,22880,6,141042876
17231112350501,attest,submit,security,normal,0,0,656245
17231114244489,attest,fetch,security,normal,0,0,24702
17231118114741,attest,submit,consistency,normal,22880,6,949923
17231119732988,attest,fetch,consistency,normal,22880,6,25755
17231121783654,deactivate,submit,,normal,22880,6,708146
17231123825957,update,submit,,normal,22880,6,1602892
17231144022374,activate,submit,,normal,22880,6,140794617
17231268459787,deactivate,submit,,normal,22880,6,545649
17231271373584,remove,submit,,normal,22880,6,667609
17231277632499,session,submit,,normal,0,0,2139735
17231279759839,session,fetch,,normal,0,0,7176
17231280818532,install,submit,,normal,22880,6,1011730
17231296813339,activate,submit,,normal,22880,6,110781738
17231394840388,attest,submit,consistency,normal,22880,6,289809
17231395705803,attest,fetch,consistency,normal,22880,6,8502
17231397346394,attest,submit,security,normal,0,0,144463
17231397642848,attest,fetch,security,normal,0,0,3424
17231398928604,deactivate,submit,,normal,22880,6,592012
17231400793890,update,submit,,normal,22880,6,1235761
17231421486710,activate,submit,,normal,22880,6,144664314
17231549144872,deactivate,submit,,normal,22880,6,559205
17231552708337,remove,submit,,normal,22880,6,677313
17231561376733,session,submit,,confidential,0,0,1685229
17231562935692,session,fetch,,confidential,0,0,3439
17231564136521,install,submit,,confidential,22880,6,924159
17231583731489,activate,submit,,confidential,22880,6,140262400
17231707669874,attest,submit,security,confidential,0,0,212901
17231710446940,attest,fetch,security,confidential,0,0,35100
17231713157977,attest,submit,consistency,confidential,22880,6,281361
17231713523510,attest,fetch,consistency,confidential,22880,6,3244
17231716659687,deactivate,submit,,confidential,22880,6,2101421
17231719728205,update,submit,,confidential,22880,6,1314534
17231736011833,activate,submit,,confidential,22880,6,111866305
17231834807568,deactivate,submit,,confidential,22880,6,602230
17231838271854,remove,submit,,confidential,22880,6,701493
17231843022699,session,submit,,confidential,0,0,1700041
17231844615593,session,fetch,,confidential,0,0,4336
17231845613706,install,submit,,confidential,22880,6,876111
17231865208516,activate,submit,,confidential,22880,6,140941858
17231989347341,attest,submit,consistency,confidential,22880,6,331570
17231991786864,attest,fetch,consistency,confidential,22880,6,4336
17231995083061,attest,submit,security,confidential,0,0,946389
17231996582731,attest,fetch,security,confidential,0,0,25529
17231999209997,deactivate,submit,,confidential,22880,6,560695
17232000776312,update,submit,,confidential,22880,6,1496055
17232020845181,activate,submit,,confidential,22880,6,139580992
17232144006247,deactivate,submit,,confidential,22880,6,642603
17232148419228,remove,submit,,confidential,22880,6,1174258
17232154579688,session,submit,,confidential,0,0,3550404
17232157848722,session,fetch,,confidential,0,0,8088
17232158985065,install,submit,,confidential,22880,6,869060
17232178689239,activate,submit,,confidential,22880,6,141439006
17232305426591,attest,submit,security,confidential,0,0,816254
17232307099698,attest,fetch,security,confidential,0,0,35412
17232312332069,attest,submit,consistency,confidential,22880,6,251479
17232312783808,attest,fetch,consistency,confidential,22880,6,3775
17232316436398,deactivate,submit,,confidential,22880,6,879005
17232318427133,update,submit,,confidential,22880,6,1263568
17232338257463,activate,submit,,confidential,22880,6,140428548
17232464146875,deactivate,submit,,confidential,22880,6,2012384
17232467763734,remove,submit,,confidential,22880,6,677859
17232475190164,session,submit,,confidential,0,0,1675330
17232477028882,session,fetch,,confidential,0,0,6630
17232478301468,install,submit,,confidential,22880,6,837064
17232497724528,activate,submit,,confidential,22880,6,139866955
17232621373410,attest,submit,consistency,confidential,22880,6,415178
17232623343934,attest,fetch,consistency,confidential,22880,6,5171
17232625304963,attest,submit,security,confidential,0,0,223883
17232625667644,attest,fetch,security,confidential,0,0,6973
17232627231239,deactivate,submit,,confidential,22880,6,625653
17232630904787,update,submit,,confidential,22880,6,1768088
17232652263122,activate,submit,,confidential,22880,6,144873690
17232781491070,deactivate,submit,,confidential,22880,6,2666921
17232785832245,remove,submit,,confidential,22880,6,733753
17232793335608,session,submit,,confidential,0,0,2190926
17232795384083,session,fetch,,confidential,0,0,6177
17232796455149,install,submit,,confidential,22880,6,906882
17232812597843,activate,submit,,confidential,22880,6,111798476
17232912097186,attest,submit,security,confidential,0,0,338106
17232914901325,attest,fetch,security,confidential,0,0,40575
17232920172989,attest,submit,consistency,confidential,22880,6,1388797
17232922023790,attest,fetch,consistency,confidential,22880,6,16231
17232924066842,deactivate,submit,,confidential,22880,6,601910
17232925471445,update,submit,,confidential,22880,6,1348300
17232943391795,activate,submit,,confidential,22880,6,119748634
17233049390959,deactivate,submit,,confidential,22880,6,800334
17233054649774,remove,submit,,confidential,22880,6,1681477
17233061008838,session,submit,,confidential,0,0,1718394
17233062671835,session,fetch,,confidential,0,0,3907
17233064041586,install,submit,,confidential,22880,6,1165967
17233083810904,activate,submit,,confidential,22880,6,140048266
17233209306138,attest,submit,consistency,confidential,22880,6,1234966
17233211515499,attest,fetch,consistency,confidential,22880,6,12331
17233213331931,attest,submit,security,confidential,0,0,201988
17233213667878,attest,fetch,security,confidential,0,0,7176
17233214632532,deactivate,submit,,confidential,22880,6,539760
17233217081651,update,submit,,confidential,22880,6,1862983
17233237656691,activate,submit,,confidential,22880,6,140353824
17233361258108,deactivate,submit,,confidential,22880,6,696196
17233365430539,remove,submit,,confidential,22880,6,1041487
17233371718814,session,submit,,confidential,0,0,1683840
17233373323219,session,fetch,,confidential,0,0,4531
17233374299673,install,submit,,confidential,22880,6,1028336
17233393903810,activate,submit,,confidential,22880,6,139792520
17233517491593,attest,submit,security,confidential,0,0,296836
17233519631248,attest,fetch,security,confidential,0,0,4711
17233520745064,attest,submit,consistency,confidential,22880,6,212238
17233521047106,attest,fetch,consistency,confidential,22880,6,2925
17233524031398,deactivate,submit,,confidential,22880,6,1678536
17233526874159,update,submit,,confidential,22880,6,1311944
17233546628793,activate,submit,,confidential,22880,6,139447159
17233669602174,deactivate,submit,,confidential,22880,6,518029
17233675343567,remove,submit,,confidential,22880,6,1678918
17233687587580,session,submit,,confidential,0,0,3987383
17233691235099,session,fetch,,confidential,0,0,5811
17233692380390,install,submit,,confidential,22880,6,870768
17233711978852,activate,submit,,confidential,22880,6,140723372
17233838178550,attest,submit,consistency,confidential,22880,6,1920328
17233841035730,attest,fetch,consistency,confidential,22880,6,31340
17233850078776,attest,submit,security,confidential,0,0,285760
17233850702032,attest,fetch,security,confidential,0,0,8634
17233852835872,deactivate,submit,,confidential,22880,6,1543448
17233855440418,update,submit,,confidential,22880,6,1416963
17233871544815,activate,submit,,confidential,22880,6,109663834
17233968607291,deactivate,submit,,confidential,22880,6,759431
17233970421716,remove,submit,,confidential,22880,6,793088
17233978522214,session,submit,,confidential,0,0,1689558
17233981208055,session,fetch,,confidential,0,0,23095
17233983322388,install,submit,,confidential,22880,6,1041713
17234003062556,activate,submit,,confidential,22880,6,140632252
17234127502422,attest,submit,security,confidential,0,0,280706
17234130658998,attest,fetch,security,confidential,0,0,43048
17234137108024,attest,submit,consistency,confidential,22880,6,1280065
17234138911991,attest,fetch,consistency,confidential,22880,6,9789
17234142389707,deactivate,submit,,confidential,22880,6,578245
17234144311537,update,submit,,confidential,22880,6,1411261
17234164443035,activate,submit,,confidential,22880,6,140701618
17234291318205,deactivate,submit,,confidential,22880,6,2000817
17234295810706,remove,submit,,confidential,22880,6,863686
17234302769816,session,submit,,confidential,0,0,2795715
17234305511831,session,fetch,,confidential,0,0,5912
17234306777345,install,submit,,confidential,22880,6,861276
17234326277554,activate,submit,,confidential,22880,6,139689973
17234452088363,attest,submit,consistency,confidential,22880,6,1329447
17234454257107,attest,fetch,consistency,confidential,22880,6,30521
17234461175284,attest,submit,security,confidential,0,0,280815
17234461961104,attest,fetch,security,confidential,0,0,11224
17234464172064,deactivate,submit,,confidential,22880,6,625029
17234465771878,update,submit,,confidential,22880,6,1311562
17234485834239,activate,submit,,confidential,22880,6,140669068
17234612532273,deactivate,submit,,confidential,22880,6,1982260
17234616865901,remove,submit,,confidential,22880,6,843936
17239257705835,session,submit,,normal,0,0,2278723
17239259855894,session,fetch,,normal,0,0,5631
17239261020450,install,submit,,normal,22880,6,1046580
17239278138884,activate,submit,,normal,22880,6,118422259
17239384710227,attest,submit,security,normal,0,0,615420
17239386375291,attest,fetch,security,normal,0,0,36995
17239391497701,attest,submit,consistency,normal,22880,6,468179
17239392445594,attest,fetch,consistency,normal,22880,6,13010
17239395428729,deactivate,submit,,normal,22880,6,1133886
17239398382427,update,submit,,normal,22880,6,1391293
17239414586930,activate,submit,,normal,22880,6,110953689
17239514819120,deactivate,submit,,normal,22880,6,1909213
17239518340225,remove,submit,,normal,22880,6,689488
17239524850993,session,submit,,normal,0,0,4170862
17239528717664,session,fetch,,normal,0,0,6271
17239529747861,install,submit,,normal,22880,6,892031
17239546373301,activate,submit,,normal,22880,6,114692752
17239650265867,attest,submit,consistency,normal,22880,6,1125610
17239652082340,attest,fetch,consistency,normal,22880,6,13837
17239658051783,attest,submit,security,normal,0,0,151054
17239658461254,attest,fetch,security,normal,0,0,3845
17239659392510,deactivate,submit,,normal,22880,6,511898
17239660928148,update,submit,,normal,22880,6,1496671
17239680947470,activate,submit,,normal,22880,6,138218823
17239803213605,deactivate,submit,,normal,22880,6,623290
17239808951217,remove,submit,,normal,22880,6,1642212
17239818126930,session,submit,,normal,0,0,2771839
17239820687541,session,fetch,,normal,0,0,7386
17239821960692,install,submit,,normal,22880,6,827915
17239837678695,activate,submit,,normal,22880,6,110680268
17239937030205,attest,submit,security,normal,0,0,680401
17239938606911,attest,fetch,security,normal,0,0,16793
17239940170314,attest,submit,consistency,normal,22880,6,209336
17239940464280,attest,fetch,consistency,normal,22880,6,3447
17239942681846,deactivate,submit,,normal,22880,6,1051635
17239945372418,update,submit,,normal,22880,6,1644887
17239962658392,activate,submit,,normal,22880,6,114775518
17240066343101,deactivate,submit,,normal,22880,6,1918854
17240069770156,remove,submit,,normal,22880,6,665012
17240075645378,session,submit,,normal,0,0,1786730
17240077296458,session,fetch,,normal,0,0,3798
17240078406916,install,submit,,normal,22880,6,961482
17240098074299,activate,submit,,normal,22880,6,140889473
17240224474569,attest,submit,consistency,normal,22880,6,1140391
17240226703777,attest,fetch,consistency,normal,22880,6,36917
17240230101386,attest,submit,security,normal,0,0,176670
17240230366612,attest,fetch,security,normal,0,0,2995
17240232127625,deactivate,submit,,normal,22880,6,670667
17240233855604,update,submit,,normal,22880,6,1354587
17240252082259,activate,submit,,normal,22880,6,123018043
17240361548326,deactivate,submit,,normal,22880,6,1675393
17240364580970,remove,submit,,normal,22880,6,652314
17240371787002,session,submit,,normal,0,0,1666423
17240373335173,session,fetch,,normal,0,0,4407
17240374456205,install,submit,,normal,22880,6,934658
17240393937076,activate,submit,,normal,22880,6,138428284
17240518562867,attest,submit,security,normal,0,0,730922
17240520050766,attest,fetch,security,normal,0,0,24109
17240524386389,attest,submit,consistency,normal,22880,6,271549
17240524928696,attest,fetch,consistency,normal,22880,6,4305
17240528190948,deactivate,submit,,normal,22880,6,700549
17240529856088,update,submit,,normal,22880,6,1872171
17240550392133,activate,submit,,normal,22880,6,141592074
17240675772316,deactivate,submit,,normal,22880,6,582340
17240681170073,remove,submit,,normal,22880,6,1778095
17240689090480,session,submit,,normal,0,0,3574755
17240692630530,session,fetch,,normal,0,0,9352
17240693953907,install,submit,,normal,22880,6,820497
17240713894211,activate,submit,,normal,22880,6,141795802
17240841027950,attest,submit,consistency,normal,22880,6,1175405
17240842865035,attest,fetch,consistency,normal,22880,6,29460
17240852118309,attest,submit,security,normal,0,0,152997
17240852469941,attest,fetch,security,normal,0,0,3400
17240853685550,deactivate,submit,,normal,22880,6,613696
17240855197225,update,submit,,normal,22880,6,1288450
17240875492393,activate,submit,,normal,22880,6,142118691
17241003309635,deactivate,submit,,normal,22880,6,1865370
17241007043095,remove,submit,,normal,22880,6,727030
17241014370942,session,submit,,normal,0,0,1706819
17241016427564,session,fetch,,normal,0,0,5007
17241017603222,install,submit,,normal,22880,6,787612
17241037335662,activate,submit,,normal,22880,6,142444177
17241163556619,attest,submit,security,normal,0,0,228641
17241165242563,attest,fetch,security,normal,0,0,17472
17241167032210,attest,submit,consistency,normal,22880,6,326874
17241167456544,attest,fetch,consistency,normal,22880,6,4976
17241169950327,deactivate,submit,,normal,22880,6,590038
17241171626444,update,submit,,normal,22880,6,1299487
17241187822882,activate,submit,,normal,22880,6,110595318
17241286955090,deactivate,submit,,normal,22880,6,1616503
17241290016819,remove,submit,,normal,22880,6,638812
17241295877322,session,submit,,normal,0,0,1700259
17241298118409,session,fetch,,normal,0,0,4945
17241299313016,install,submit,,normal,22880,6,926172
17241319028086,activate,submit,,normal,22880,6,141430114
17241444280069,attest,submit,consistency,normal,22880,6,312795
17241446575560,attest,fetch,consistency,normal,22880,6,9274
17241456046830,attest,submit,security,normal,0,0,794180
17241457324503,attest,fetch,security,normal,0,0,5795
17241458892654,deactivate,submit,,normal,22880,6,1624833
17241461471772,update,submit,,normal,22880,6,1365834
17241481705835,activate,submit,,normal,22880,6,141817509
17241607110115,deactivate,submit,,normal,22880,6,459131
17241612926173,remove,submit,,normal,22880,6,1581972
17241621817321,session,submit,,normal,0,0,3344733
17241625214567,session,fetch,,normal,0,0,9578
17241626467578,install,submit,,normal,22880,6,756880
17241642360173,activate,submit,,normal,22880,6,110687218
17241742755664,attest,submit,security,normal,0,0,696727
17241744353682,attest,fetch,security,normal,0,0,31363
17241749335034,attest,submit,consistency,normal,22880,6,241690
17241749836213,attest,fetch,consistency,normal,22880,6,3783
17241753273847,deactivate,submit,,normal,22880,6,939868
17241755152103,update,submit,,normal,22880,6,1382128
17241775240465,activate,submit,,normal,22880,6,140160735
17241901391085,deactivate,submit,,normal,22880,6,1836931
17241906758789,remove,submit,,normal,22880,6,871213
17241915245282,session,submit,,normal,0,0,2776285
17241917787645,session,fetch,,normal,0,0,5857
17241918792376,install,submit,,normal,22880,6,927069
17241934659420,activate,submit,,normal,22880,6,110489152
17242034557241,attest,submit,consistency,normal,22880,6,1069879
17242036487340,attest,fetch,consistency,normal,22880,6,29195
17242038442540,attest,submit,security,normal,0,0,155227
17242038766768,attest,fetch,security,normal,0,0,3151
17242040032716,deactivate,submit,,normal,22880,6,541109
17242041556027,update,submit,,normal,22880,6,1219678
17242059302081,activate,submit,,normal,22880,6,118922161
17242164994240,deactivate,submit,,normal,22880,6,574181
17242168221429,remove,submit,,normal,22880,6,709714
17242178816944,session,submit,,confidential,0,0,1676976
17242181613289,session,fetch,,confidential,0,0,9266
17242183463739,install,submit,,confidential,22880,6,1075861
17242203130245,activate,submit,,confidential,22880,6,139943606
17242328790858,attest,submit,security,confidential,0,0,774087
17242330404806,attest,fetch,security,confidential,0,0,29733
17242334624106,attest,submit,consistency,confidential,22880,6,257852
17242335185200,attest,fetch,consistency,confidential,22880,6,3946
17242336945554,deactivate,submit,,confidential,22880,6,503965
17242341546895,update,submit,,confidential,22880,6,1384975
17242361446476,activate,submit,,confidential,22880,6,140235459
17242487937201,deactivate,submit,,confidential,22880,6,3241789
17242493085906,remove,submit,,confidential,22880,6,712756
17242499271205,session,submit,,confidential,0,0,2075697
17242501424702,session,fetch,,confidential,0,0,5467
17242502567685,install,submit,,confidential,22880,6,785405
17242518285602,activate,submit,,confidential,22880,6,111455689
17242618460658,attest,submit,consistency,confidential,22880,6,1066837
17242620185387,attest,fetch,consistency,confidential,22880,6,23509
17242626259718,attest,submit,security,confidential,0,0,176779
17242626671387,attest,fetch,security,confidential,0,0,3486
17242628606452,deactivate,submit,,confidential,22880,6,971755
17242631179110,update,submit,,confidential,22880,6,1418305
17242651154117,activate,submit,,confidential,22880,6,140053297
17242776839184,deactivate,submit,,confidential,22880,6,1969203
17242781483821,remove,submit,,confidential,22880,6,887406
17242788820420,session,submit,,confidential,0,0,2143603
17242790925657,session,fetch,,confidential,0,0,5343
17242792151610,install,submit,,confidential,22880,6,947052
17242808103433,activate,submit,,confidential,22880,6,110205076
17242908883652,attest,submit,security,confidential,0,0,831152
17242910224387,attest,fetch,security,confidential,0,0,18673
17242913562279,attest,submit,consistency,confidential,22880,6,295464
17242914140083,attest,fetch,consistency,confidential,22880,6,3970
17242919519953,deactivate,submit,,confidential,22880,6,647205
17242921201937,update,submit,,confidential,22880,6,1593079
17242937665089,activate,submit,,confidential,22880,6,110622205
17243036207120,deactivate,submit,,confidential,22880,6,746506
17243039460776,remove,submit,,confidential,22880,6,678841
17243048564019,session,submit,,confidential,0,0,4631398
17243052818808,session,fetch,,confidential,0,0,9547
17243053755675,install,submit,,confidential,22880,6,789539
17243073220557,activate,submit,,confidential,22880,6,140538340
17243197258278,attest,submit,consistency,confidential,22880,6,538090
17243199436266,attest,fetch,consistency,confidential,22880,6,10140
17243200939610,attest,submit,security,confidential,0,0,225061
17243201298388,attest,fetch,security,confidential,0,0,4609
17243202428420,deactivate,submit,,confidential,22880,6,673990
17243204078021,update,submit,,confidential,22880,6,1395303
17243224272846,activate,submit,,confidential,22880,6,141931062
17243349453245,deactivate,submit,,confidential,22880,6,965975
17243351699853,remove,submit,,confidential,22880,6,798135
17243356301854,session,submit,,confidential,0,0,1698660
17243357883293,session,fetch,,confidential,0,0,4196
17243358886559,install,submit,,confidential,22880,6,945633
17243374784621,activate,submit,,confidential,22880,6,110849232
17243474517377,attest,submit,security,confidential,0,0,1056057
17243476535856,attest,fetch,security,confidential,0,0,10506
17243478290735,attest,submit,consistency,confidential,22880,6,302351
17243478733286,attest,fetch,consistency,confidential,22880,6,3946
17243481088329,deactivate,submit,,confidential,22880,6,1029904
17243483130581,update,submit,,confidential,22880,6,1494121
17243503294925,activate,submit,,confidential,22880,6,141297725
17243628269583,deactivate,submit,,confidential,22880,6,2190419
17243631537908,remove,submit,,confidential,22880,6,810256
17243636826766,session,submit,,confidential,0,0,2125773
17243638842032,session,fetch,,confidential,0,0,9523
17243639844767,install,submit,,confidential,22880,6,754915
17243659379418,activate,submit,,confidential,22880,6,140556819
17243783987587,attest,submit,consistency,confidential,22880,6,391162
17243785890600,attest,fetch,consistency,confidential,22880,6,4555
17243790076736,attest,submit,security,confidential,0,0,949478
17243791831654,attest,fetch,security,confidential,0,0,30170
17243794511784,deactivate,submit,,confidential,22880,6,543800
17243796098340,update,submit,,confidential,22880,6,1449185
17243814135047,activate,submit,,confidential,22880,6,121984254
17243922315339,deactivate,submit,,confidential,22880,6,800880
17243925807327,remove,submit,,confidential,22880,6,792979
17243935132793,session,submit,,confidential,0,0,1725016
17243936757693,session,fetch,,confidential,0,0,4009
17243937777051,install,submit,,confidential,22880,6,927264
17243957445245,activate,submit,,confidential,22880,6,140966170
17244083804700,attest,submit,security,confidential,0,0,839007
17244085376930,attest,fetch,security,confidential,0,0,25638
17244088106743,attest,submit,consistency,confidential,22880,6,254514
17244088511997,attest,fetch,consistency,confidential,22880,6,3798
17244090982449,deactivate,submit,,confidential,22880,6,880854
17244093450815,update,submit,,confidential,22880,6,1847882
17244114099574,activate,submit,,confidential,22880,6,140750477
17244239564190,deactivate,submit,,confidential,22880,6,1569055
17244247064708,remove,submit,,confidential,22880,6,958542
17244253995792,session,submit,,confidential,0,0,2963750
17244256770734,session,fetch,,confidential,0,0,7082
17244257778312,install,submit,,confidential,22880,6,952013
17244273632225,activate,submit,,confidential,22880,6,110324034
17244371581825,attest,submit,consistency,confidential,22880,6,335298
17244376384004,attest,fetch,consistency,confidential,22880,6,9726
17244378573989,attest,submit,security,confidential,0,0,230895
17244378948297,attest,fetch,security,confidential,0,0,4313
17244380658577,deactivate,submit,,confidential,22880,6,559891
17244382362303,update,submit,,confidential,22880,6,1205919
17244402724027,activate,submit,,confidential,22880,6,141015334
17244527513212,deactivate,submit,,confidential,22880,6,650028
17244530874557,remove,submit,,confidential,22880,6,708505
17244537106412,session,submit,,confidential,0,0,1767721
17244538774120,session,fetch,,confidential,0,0,4305
17244539812006,install,submit,,confidential,22880,6,884832
17244559351823,activate,submit,,confidential,22880,6,140077743
17244683407389,attest,submit,security,confidential,0,0,259591
17244685729896,attest,fetch,security,confidential,0,0,6068
17244687337183,attest,submit,consistency,confidential,22880,6,302140
17244687757160,attest,fetch,consistency,confidential,22880,6,4063
17244689185378,deactivate,submit,,confidential,22880,6,1573439
17244691777360,update,submit,,confidential,22880,6,1448062
17244711924238,activate,submit,,confidential,22880,6,140389103
17244836300067,deactivate,submit,,confidential,22880,6,612838
17244839974169,remove,submit,,confidential,22880,6,688740
17244850933905,session,submit,,confidential,0,0,1675525
17244852481687,session,fetch,,confidential,0,0,4446
17244853921568,install,submit,,confidential,22880,6,948784
17244873519536,activate,submit,,confidential,22880,6,139968137
17244998975352,attest,submit,consistency,confidential,22880,6,1149103
17245001112385,attest,fetch,consistency,confidential,22880,6,19648
17245003219412,attest,submit,security,confidential,0,0,196957
17245003508216,attest,fetch,security,confidential,0,0,2870
17245006204067,deactivate,submit,,confidential,22880,6,1420325
17245009865000,update,submit,,confidential,22880,6,1621939
17245026888652,activate,submit,,confidential,22880,6,112889353
17245129114498,deactivate,submit,,confidential,22880,6,2184998
17245132845107,remove,submit,,confidential,22880,6,690276

==> results/workload-results/csv/peak_rand_iops.csv <==
Workload,Baseline (IOPS),SxSSD (IOPS),Percent difference
Random read,178086.765,177704.238,-0.215
Random write,147091.248,140400.843,-4.654
Sequential read,178365.527,178505.025,0.078
Sequential write,148228.580,141592.970,-4.579


==> results/workload-results/csv/write_clat_mean_us_flashguard.csv <==
Workload,Baseline (us),SxSSD-Block (us),SxSSD-FlashGuard (us),Block percent difference,FlashGuard percent difference
S11,265.383,274.147,274.635,3.249,3.427
S6,296.021,302.215,315.814,2.071,6.470
S5,275.235,282.989,286.771,2.778,4.105
M-prxy,238.873,244.770,248.899,2.439,4.111
M-prn,250.918,273.751,274.188,8.704,8.863
M-mds,247.882,261.653,261.261,5.406,5.256
F-web2,228.552,233.722,234.881,2.237,2.731
F-mail3,230.082,233.929,234.314,1.658,1.823
F-homes2,228.383,234.228,232.343,2.527,1.719
A8,246.613,264.786,264.765,7.107,7.099
A1,262.905,270.811,274.975,2.963,4.488

